On the Programmatic Generation of Reproducible Documents

Reproducible document standards, like R Markdown, facilitate the programmatic creation of documents whose content is itself programmatically generated. While these documents are generally not complete in the sense that they will not include prose content, generated by an author to provide context, a narrative, etc., programmatic generation can provide substantial efficiencies for structuring and constructing documents. This paper explores the programmatic generation of reproducible by distinguishing components than can be created by computational means from those requiring human-generated prose, providing guidelines for the generation of these documents, and identifying a use case in clinical trial reporting. These concepts and use case are illustrated through the listdown package for the R programming environment, which is is currently available on the Comprehensive R Archive Network (CRAN).

==> cover-letter.txt <==
Dear Editors,

Please find the attached submission, "On the Programmatic Generation of Reproducible 
Documents," which explores the use and appropriateness of programmatically generating 
reproducible documents, identifies key concepts for understanding their use, and introduces a 
new R package, listdown, that implements the generation of R Markdown documents, and 
explores it's use in a clinical trial reporting context.

We believe this paper provides a novel take on the relationship between reproducibility and 
automated reporting, and we expect that this article will see broad readership in this 
increasingly popular area of statistics and data science.

The package's interface is now stable and the associated code is available on CRAN, it is being 
actively maintained, and it is also being used regularly.

This manuscript has not been published elsewhere and neither of the authors have a conflict of 
interest to declare.

Sincerely,

Michael Kane and Simon Urbanek 

